Optimal Software Architecture From Initial Requirements: An End-to-End Approach

A software architect turns system requirements into a suitable software architecture through an architecture optimization process. However, how should the architect decide which quality improvement to prioritize, e.g., security or reliability? In software product line, should a small improvement in multiple products be preferred over a large improvement in a single product? Existing architecture optimization methods handle various steps in the process, but none of them systematically guides the architect in generating an optimal architecture from the initial requirements. In this work we present an end-to-end approach for generating an optimal software architecture for a single software product and an optimal family of architectures for a family of products. We report on a case-study of applying our approach to optimize five industry-grade products in a real-life product line architecture, where 359 possible combinations of ten different quality efforts were prioritized.

==> pdf/abstract.txt <==
A software architect turns system requirements into a
suitable software architecture through an architecture
optimization process. However, how should the architect
decide which quality improvement to prioritize, e.g.,
security or reliability? In software product line, should
a small improvement in multiple products be preferred
over a large improvement in a single product? Existing
architecture optimization methods handle various steps in
the process, but none of them systematically guides the
architect in generating an optimal architecture from the
initial requirements.

In this work we present an end-to-end approach for
generating an optimal software architecture for a single
software product and an optimal family of architectures
for a family of products. We report on a case-study of
applying our approach to optimize five industry-grade
products in a real-life product line architecture, where
359 possible combinations of ten different quality efforts
were prioritized.


==> plot/case_study_results-multiplot.gnuplot.txt <==
#set title "Case Study Data"
set output "case_study_results-multiplot.tex"
set terminal tikz size 9.0,5.0
set terminal tikz size 9.0,5.5
###
### TCR limit and index of max TCR
###
tcr_limit=250
tcr_index=350 # index of TCR max (in Gnu's coordinates, i.e., starting from 0)
succ(x)=x+1    # starting for 1, in our coordinates

#
# TESTS
#
#set terminal tikz size 28.0,7.0
#set auto y2
#set key font ",8"
#set logscale y
#set xrange [x2:x2] #%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
#set y2tics ("${\\TCR}=2.6$" 250.0) nomirror nooffset font ",6"
#set y2tics 0,200 nomirror nooffset 
#set yrange [y2:y2]
#x2=0;
#x2=360;
#y2=0.0;
#y2=350

###
### Layout
###
set lmargin at screen 0.1
set rmargin at screen 0.9
set tmargin 0
set bmargin at screen 0.1

set auto x
set xrange [0:360] #force same coordinates on all graphs
set auto y
unset ytics
set key bmargin horizontal samplen 2 spacing 2.2 center center width 4.0 font ",8"
#set ytics 0,100 nomirror nooffset font ",6"
#?#set auto y2
#?#set y2tics ("${\\TCR}=250$" tcr_limit) nomirror nooffset font ",4"
#?#id(x) = x #identity
#?#set link y2 via id(y) inverse id(y)

###
### Normalize?
###
stats 'case_study_results.data.txt' index 0 using 2 prefix "gain"
n(x)=x/gain_max*1;
n(x)=x;
stats 'case_study_results.data.txt' index 0 using 3 prefix "cost"
c(x)=x/cost_max*1;
c(x)=x;
stats 'case_study_results.data.txt' index 0 using 4 prefix "gamma"
g(x)=x/gamma_max*1;
g(x)=x;

#
# Y2
#
#set y2range [0:gamma_max]
id(x) = x #identity
set link y2 via id(y) inverse id(y)


###
### Last row in data
###
lastGain=g(116.5)		# last row in data
lastCost=g(293.0)		# last row in data ???
lastGamma=276.2573564	# last row in data
#set label "${Gain}$" at graph 1.0, second g(lastGain) offset 0,-.5 font ",6"
#set label "${Cost}$" at graph 1.0, second c(lastCost) offset 0,0 font ",6"
#set label "${\\gamma=1.6}$" at graph 1.0, second g(lastGamma) offset 0,0 font ",6"


###
### Layout
###
set tmargin 0
set bmargin 0
set lmargin 3
set rmargin 3
set multiplot layout 4,1 
set key autotitle column nobox samplen 1 noenhanced
unset title
unset xtics
unset ytics
unset xlabel
#set ytics nomirror nooffset font ",6"
#

###
### Gamma
###
# vertical line for gamma
set arrow 2 from first succ(gamma_index_max), graph 0.0 to first succ(gamma_index_max), g(gamma_max) nohead ls 0 lc rgb "#000000"
set ylabel "$\\gamma=1.6$" font ",6" #axes y
plot \
  "case_study_results.data.txt" using ($0+1):(g(column(4))) with line notitle lt 1 dt 1 lc 4

#  "case_study_results.data.txt" using ($0+1):((column(3) >= tcr_limit)? c(column(3)) : 1/0) with filledcu below x1=tcr_limit notitle lw 1 lc 3,

###
### Cost
###
#set yrange [0:c(cost_max)]
#set y2range [0:c(cost_max)]
#set ytics mirror font ",6" 0,100 nooffset #for debug ???????????????????????
# horizontal line
set arrow 1 from graph 0.0, first c(tcr_limit) to graph 1.0, first c(tcr_limit) nohead ls 0 lc "red" 
# vertical line for tcr
set arrow 3 from first succ(tcr_index), graph 0.0 to first succ(tcr_index), first c(tcr_limit) nohead ls 0 lc rgb "#000000"
set ytics ("${\\TCR}=250$" c(tcr_limit)) nomirror in offset graph 0.15,-0.06 font ",6" textcolor rgb "red"
#set y2tics ("${\\TCR}=250$" c(tcr_limit)) nomirror in offset graph -1.02,-0.06 font ",6" textcolor rgb "red"
set ylabel "$Cost(\\cdot)$" offset graph .12,0 font ",6" #axes y
set style fill transparent solid 0.25 noborder
plot \
  "case_study_results.data.txt" using ($0+1):(c(column(3))) with line notitle lw 1 lc 3,\
  "case_study_results.data.txt" using ($0+1):((column(3) >= tcr_limit)? c(column(3)) : 1/0) with line notitle lw 1 lc 3,\
  "case_study_results.data.txt" using ($0+1):((column(3) < tcr_limit)? c(column(3)) : 1/0) w line notitle lw 2 lt 1 dt 1 lc 3
unset arrow 1
#unset arrow 3
unset yrange
unset y2range
unset y2tics

###
### Gain
###
set ylabel "$Gain(\\cdot)$" offset 0,0 font ",6" #axes y
set xlabel "Index of modification subsets~$\\{{\\MI_{k(i)}}\\}_{i=1}^{359}$, sorted by gain" font ",6" #axis x
set xtics nomirror rotate by -90 scale 0.0 font ",6" 0,60 nooffset 
set xtics (1,60,120,180,240,300,359,succ(tcr_index),succ(gamma_index_max)) nomirror nooffset font ",6"
#set format x "$\\MI_{k({%.0f})}$" #?
#set xrange [1:359] #?
plot \
  '' using ($0+1):((column(3)>=tcr_limit)? n(column(2)) : 1/0) w filledcu x1 notitle lw 1 dt 0 lt -1 ,\
  '' using ($0+1):((column(3)<tcr_limit)? n(column(2)) : 1/0) with line notitle lw 2 lt 1,\
  '' every 1::gamma_index_max::gamma_index_max using (succ(gamma_index_max)):(n(column(2))):($1) notitle with labels font ",6" point ls 7 offset char -.2,+.45,\
  '' every 1::tcr_index::tcr_index using (succ(tcr_index)):(n(column(2))):($1) notitle with labels font ",6" point ls 7 offset char -.2,+.45,\
  '' every 1::tcr_index::tcr_index using (succ(tcr_index)):(n(column(2))):($1) notitle with labels font ",6" point ls 7 offset char -.2,+.45

unset multiplot 


==> plot/optimal_modifications.data.txt <==
X	QA		M	"$\\gamma=0.7$"	"$\\gamma=1$"	"$\\gamma=1.2$"	"$\\gamma=1.6$"
"$\\MI_{1}$"		0.2	2.2 16.20656597	10.90909091	8.565577843	4.845664571
"$\\MI_{2}$"		0.3	2.6	18.21395316	13.84615385	11.79004628	7.84420067
"$\\MI_{3}$"		0.4	3.3	17.55176272	14.54545455	13.11902024	9.792872089
"$\\MI_{1,2}$"		0.45	4	15.72466687	13.5	12.46632307	9.75456858
"$\\MI_{4}$"		0.5	4.4	15.38930517	13.63636364	12.86040605	10.49608565
"$\\MI_{1,3}$"		0.52	4.6	15.12993959	13.56521739	12.89405543	10.68994704
"$\\MI_{1,4}$"		0.6	6.1	12.61155753	11.80327869	11.54502872	10.13538386
"$\\MI_{2,3}$"		0.62	5.5	14.3121269	13.52727273	13.31835817	11.8465543
"$\\MI_{1,2,3}$"	0.7	7.2	11.90224311	11.66666667	11.76870032	10.988854
"$\\MI_{2,4}$"		0.71	6.6	13.11383134	12.90909091	13.05898537	12.26302061
"$\\MI_{1,2,4}$"	0.78	8.4	11.00473581	11.14285714	11.48623215	11.19953816
"$\\MI_{3,4}$"		0.79	7	13.32396886	13.54285714	13.99580303	13.71618524
"$\\MI_{1,3,4}$"	0.84	8.8	11.06383049	11.45454545	11.98383507	12.03627831
"$\\MI_{2,3,4}$"	0.93	9.2	11.36430607	12.13043478	12.95194714	13.54917731
"$\\MI_{1,2,3,4}$"	1	10	11	12	13	14


==> plot/optimal_modifications.gnuplot.txt <==
#set title "Optimal modification group per cost limit ${\\TCR}$"
set output "optimal_modifications.tex"
set terminal tikz size 9.0,5.0
#set key bmargin horizontal samplen 2 spacing 2.1 center center width 4.0 font ",8"
set key bmargin horizontal samplen 2 spacing 2.1 center center width 4.0 font ",8"
set xlabel "Quality Adherence" font ",8" #axis x
set ylabel "Modification Cost" font ",8" #axes y
set key font ",8"
set xtics font ",8"
set ytics font ",8"
set auto x
set auto y
#set xrange [0.2:1.0]
#x1=0.0;
#x2=1.2;
x1=0.2;
x2=1.0;
set xrange [x1:x2]
#set yrange [2:18]
#y1=0.0;
#y2=20.0
y1=2.0;
y2=18.5
set yrange [y1:y2]
set xtics nomirror scale 0 nooffset
set ytics 0,2 nomirror nooffset 
set arrow from graph 0,first 6.0 to graph 1,first 6.0 nohead ls 0 lc rgb "#000000"
set arrow from graph 0,first 8.0 to graph 1,first 8.0 nohead ls 0 lc rgb "#000000"
#set label "6.0" at .3,6.0 offset 0,.2 font ",5"
#set label "8.0" at .3,8.0 offset 0,.2 font ",5"
#
set arrow from first 0.62,first y1 to first 0.62,first 6.0 nohead ls 0 lc rgb "#000000" #(2,3)
set arrow from first 0.79,first y1 to first 0.79,first 8.0 nohead ls 0 lc rgb "#000000" #(3,4)
set arrow from first 0.30,first 2.6 to first 0.30,first 18.21395316 nohead ls 0 lc rgb "#000000" #(2)
set arrow from first 0.40,first 3.3 to first 0.40,first 14.54545455 nohead ls 0 lc rgb "#000000" #(3)
set arrow from first 0.79,first 7.0 to first 0.79,first 13.99580303 nohead ls 0 lc rgb "#000000" #(3,4)
set arrow from first 1.00,first 10.0 to first 1.0,first 14.00000000 nohead ls 0 lc rgb "#000000" #(1,2,3,4)
set y2tics ("${\\TCR}=6$" 6.0, "${\\TCR}=8$" 8.0) font ",6"
gamma=(11.0-y1)/(y2-y1);
set label "${\\gamma=0.7}$" at graph 1,(gamma) offset 0,0 font ",6"
gamma=(12.0-y1)/(y2-y1);
set label "${\\gamma=1.0}$" at graph 1,(gamma) offset 0,0 font ",6"
gamma=(13.0-y1)/(y2-y1);
set label "${\\gamma=1.2}$" at graph 1,(gamma) offset 0,0 font ",6"
gamma=(14.0-y1)/(y2-y1);
set label "${\\gamma=1.6}$" at graph 1,(gamma) offset 0,0 font ",6"
plot "optimal_modifications.data.txt" using 2:3:($1) notitle \
          with labels font ",6" point ls 7 offset char -.2,+.45, \
	  for [i=4:7]'' using 2:i with line notitle lt i dt i lc i


==> plot/viewCxP.data.txt <==
5	{\\ProdA}	{\\ProdB}	{\\ProdC}	{\\ProdD}	{\\ProdE}	StDEV	High
{\\Reliability}	15.472	12.304	8.5	16.496	15.304	10.70029771	16.53010229
{\\Efficiency}	13	9.25	8.25	12.5	10	8.752028139	12.44797186
{\\Maintainability}	6.854	3.946	5.6	20	8.6	3.292667313	14.70733269
{\\Portability}	5.6	16.8	6.552	18.6	9.8	6.166093764	16.77470624
{\\Security}	9.75	11.5	4	3.75	10	4.538865228	11.06113477


==> plot/viewCxP.gnuplot.txt <==
#set title "\\DEBUG{(viewCxP) }$\\viewI$"
set output "viewCxP.tex"
set terminal tikz size 9.0,5.0
set terminal tikz size 9.0,3.0
set terminal tikz size 9.0,5.0
#set key bmargin horizontal samplen 2 spacing 2.1 center center width 4.0 font ",8"
#set key inside right top vertical Right reverse samplen -1 spacing 2.1 center center width 4.0 font ",8"
set key inside top left horizontal Right reverse samplen -1 spacing 0 center center width 0 font ",8"
set xlabel "Quality Characteristic" font ",6" #can be removed
set ylabel "Score" font ",6" 
set key font ",8"
#set xtics font ",8"
set style histogram;
set style fill solid 1.00 border 0;
set style histogram;
set style data histogram;
set auto x
set xtics nomirror scale 0 nooffset font ",6"
set yrange [0:21]
set ytics 5,5 nomirror nooffset  font ",6"
set arrow from graph 0,first 7.4931 to graph 1,first 7.4931 nohead ls 0 lc rgb "#000000" front #LOW
set arrow from graph 0,first 9.50288 to graph 1,first 9.50288 nohead lc rgb "#000000" front #AVG
set arrow from graph 0,first 11.5127 to graph 1,first 11.5127 nohead ls 0 lc rgb "#000000" front #HIGH
set label "11.5127" at 0,11.5127 offset 7.85,0.5 font ",5"
set label "7.4931" at 0,7.4931 offset 8.55,0.5 font ",5"
plot for [i=2:6] "viewCxP.data.txt" using i:xtic(1) title columnhead

